The halo mass function and inner structure of ETHOS haloes at high redshift

We study the halo mass function and inner halo structure at high redshifts ($z\geq5$) for a suite of simulations within the structure formation ETHOS framework. Scenarios such as cold dark matter (CDM), thermal warm dark matter (WDM), and dark acoustic oscillations (DAO) of various strengths are contained in ETHOS with just two parameters $h_{\rm peak}$ and $k_{\rm peak}$, the amplitude and scale of the first DAO peak. The Extended Press-Schechter (EPS) formalism with a smooth-$k$ filter is able to predict the cut-off in the halo mass function created by the suppression of small scale power in ETHOS models (controlled by $k_{\rm peak}$), as well as the slope at small masses that is dependent on $h_{\rm peak}$. Interestingly, we find that DAOs introduce a localized feature in the mass distribution of haloes, resulting in a mass function that is distinct in shape compared to either CDM or WDM. We find that the halo density profiles of ${\it all}$ ETHOS models are well described by the NFW profile, with a concentration that is lower than in the CDM case in a way that is regulated by $k_{\rm peak}$. We show that the concentration-mass relation for DAO models can be well approximated by the mass assembly model based on the extended Press-Schechter theory, which has been proposed for CDM and WDM elsewhere. Our results can be used to perform inexpensive calculations of the halo mass function and concentration-mass relation within the ETHOS parametrization without the need of $N-$body simulations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
